Qubitization strategies for bosonic field theories

Quantum simulations of bosonic field theories require a truncation in field space to map the theory onto finite quantum registers. Ideally, the truncated theory preserves the symmetries of the original model and has a critical point in the same universality class. In this paper, we explore two different truncations that preserve the symmetries of the 1+1-dimensional $O(3)$ non-linear $\sigma$-model - one that truncates the Hilbert space for the unit sphere by setting an angular momentum cutoff and a fuzzy sphere truncation inspired by non-commutative geometry. We compare the spectrum of the truncated theories in a finite box with the full theory. We use open boundary conditions, a novel method that improves on the correlation lengths accessible in our calculations. We provide evidence that the angular-momentum truncation fails to reproduce the $\sigma$-model and that the anti-ferromagnetic fuzzy model agrees with the full theory.

==> fuzzy_O3_mps_gaps.txt <==

# MPS Gap and Mass data for g2 = [0.87, 0.75, 0.65, 0.57, 0.53, 0.5].
# (open boundary fuzzy o3 Hamiltonian)

# Masses are D->infty power law extrapolations of mass values obtained from "inside-out" correlators.

# Largest four g2 gap values had data from only one bond dimension D;
# (errors expected to be super small but ask Andy).
# For g2 = 0.53, 0.5, the gaps are estimated from a power law extrapolation of D = 500, 600, 700, 800 to infinity:
# gap(D) = gap(inf) + a/D^b.
# Errors on the extrapolation are Bruckmann errrors = (extrapolated - D800)/2.

# Masses and infinite volume gaps ====================================================================

g2s = [0.87, 0.75, 0.65, 0.57, 0.53, 0.5]

masses = [0.4357707593983139, 0.237582345, 0.102913, 0.0335478024744303, 0.015032294697711588, 0.007308969299652785]
mass_errs = [0.00011500987952217655, 4.252027311468787e-06, 3.99807658761098e-05, 2.617631089679081e-05, 2.3450456741756776e-05, 3.384666838253565e-05]

infgaps = [0.25735382719656746, 0.1292407971118838, 0.0520346826120924, 0.01606921859781113, 0.006917845571490545, 0.0032371]
infgap_errs = [5.6518747376185e-05, 5.4381594531436784e-05, 0.00010813580804344301, 4.171304666146032e-05, 1.5064086341292072e-05, 5.94e-05]

# FINITE - N GAP DATA ===============================================================================

# g2 = 0.87, D = 150 ================================================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80]

gaps = [0.362609466166, 0.3223253682220001, 0.3019147839369999, 0.28992590370400007, 0.28223512582200017, 0.27699340518899995, 0.27325655238900026, 0.270497577889, 0.26840232485899973, 0.26677366107599987, 0.2654826643670001, 0.2644420860079997, 0.2635911499760004, 0.26288645960199997, 0.26229635487699987, 0.26137149656400016, 0.2606880923290005, 0.26016891669999964, 0.25976532003700026, 0.25944540840499997, 0.25918758738500003, 0.25897670093799974, 0.2588020919399998, 0.2585322658260001, 0.25833659216000093]

# g2 = 0.75, D = 200 =================================================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112]

gaps = [0.23535642068999996, 0.200406586535, 0.1810725179699999, 0.1689455368799999, 0.16073833119599978, 0.15488701769900004, 0.15055218559700023, 0.14724400084199996, 0.14465841968899973, 0.14259750409399974, 0.14092739044700053, 0.1395546756239998, 0.13841245967299987, 0.1374517448399999, 0.13663594629699993, 0.13533434146600065, 0.13435222811000003, 0.13359301235000132, 0.1329940282090014, 0.1325132003300009, 0.13212140726299992, 0.13179798139600152, 0.13152789861400116, 0.13110604673200044, 0.13079560619799935, 0.1305605572549986, 0.13037835607100234, 0.13023424859100174, 0.13011816324500103]

# g2 = 0.65, D = 250 ==================================================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120, 128, 144, 160, 176, 192]

gaps = [0.15231089608000004, 0.12475137081800014, 0.10819125911000027, 0.09721806365100027, 0.08944298763199976, 0.08366528765400005, 0.07921778296800053, 0.07570018876899987, 0.07285766709299946, 0.07052019566900025, 0.06856996726700082, 0.06692277556300041, 0.06551684631799937, 0.06430585148000034, 0.06325416408100004, 0.06152546033199968, 0.06017214679100036, 0.05909142793900024, 0.05821391925600139, 0.057491246570002374, 0.056888762949999006, 0.05638108131400088, 0.05594922230800137, 0.05525856414700314, 0.054735934111999285, 0.05433091342599994, 0.054010701968998376, 0.05375056600699679, 0.05354004777999677, 0.05336597522099851, 0.05322041077899797, 0.052992059404999736, 0.052824011342998745, 0.052718159902994444, 0.05262213830499718]

# g2 = 0.57, D = 300 ==================================================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120, 128, 144, 160, 176, 192, 208, 224, 240, 256, 288, 320, 352, 384, 416]

gaps = [0.10172719838199984, 0.08188331252500003, 0.06900657401800014, 0.06016173908300004, 0.053747025720999986, 0.048886433223000125, 0.04507544674499986, 0.04200607078700003, 0.03948025277199996, 0.0373649434379999, 0.03556744124299982, 0.03402114993100014, 0.03267696990699953, 0.031497887240000466, 0.03045545747700018, 0.028696236327999003, 0.027270153111999207, 0.026092224974000544, 0.025104173561999232, 0.024264662161996853, 0.023543535613001154, 0.0229182650780011, 0.02237167376999949, 0.021464042064998523, 0.020743851292998272, 0.020161169708998727, 0.019682133787995326, 0.019282964537005398, 0.01894651411900128, 0.018660095554004386, 0.01841414444199785, 0.018015889479002567, 0.017710063400997456, 0.017470192133004048, 0.01726449966199084, 0.01712357677899945, 0.016996318523013088, 0.01689091821100419, 0.01680236927698786, 0.01666448400399645, 0.01656345828001804, 0.016488185355001406, 0.0164320692280171, 0.016387643328982904]

# g2 = 0.53 ============================================================================================

Ns = [4, 6, 8, 10, 12, 16, 20, 24, 32, 40, 48, 58, 64, 70, 80, 88, 94, 100, 106, 116, 122, 128, 140, 150, 160, 176, 200, 224, 256, 272, 288, 320, 350, 376, 400, 448, 500, 544, 576, 600, 640, 700, 752, 800]

gaps = [0.0812356945445936, 0.0654871941074724, 0.0547790263056407, 0.04727375310196, 0.0417818008226352, 0.0343115977459352, 0.0294627735215496, 0.0260522585861391, 0.0215546687897366, 0.0187097647518257, 0.0167423447746131, 0.0149959401322377, 0.0141940154814577, 0.013521916905475, 0.0126152506970456, 0.0120324135848335, 0.0116582766397926, 0.0113278741576153, 0.0110341379884602, 0.010611294970424, 0.010390450873883548, 0.010190866057826, 0.009842725958567767, 0.009596202356490469, 0.009381420156634823, 0.009090588214615536, 0.008746224292553532, 0.008480834328376152, 0.008211344532639196, 0.008103032657817586, 0.008008344473534252, 0.007851333316097728, 0.00773422005370263, 0.0076504586221159375, 0.007584615255278755, 0.007478264802173691, 0.007390879886140107, 0.007332730346387199, 0.007297057247505113, 0.007274388057940266, 0.007240347600059028, 0.007198565952299647, 0.00716742294410038, 0.0071465691462368666]

errs = [1e-14, 1e-13, 4e-13, 9e-13, 1e-12, 2e-11, 7e-10, 1e-10, 3e-10, 1e-09, 1e-09, 1e-08, 1e-08, 2e-08, 3e-08, 3e-08, 5e-08, 8e-08, 1e-07, 1e-07, 1.2906063136079726e-07, 2e-07, 2.0022055972034047e-07, 2.4710851694292185e-07, 3.005905752475127e-07, 4.0092587903512583e-07, 5.85185822147595e-07, 8.142440275638041e-07, 1.171776574810865e-06, 1.3788399028944257e-06, 1.5946243028886267e-06, 2.0729577695178733e-06, 2.5628967623056963e-06, 3.0141790469413038e-06, 3.4606176149165092e-06, 4.391767156238565e-06, 5.460996848429857e-06, 6.5279939696384626e-06, 7.486357024388476e-06, 7.727339903932599e-06, 8.737198058971982e-06, 1.0243433682318847e-05, 1.2514618912583004e-05, 1.2798934168297034e-05]

# g2 = 0.5 ===========================================================================================
# (The large volumes N > 600 at this g2 are unreliable)

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120, 128, 144, 160, 176, 192, 208, 224, 240, 256, 288, 320, 352, 384, 416, 500, 600, 700, 800, 900, 1000, 1200]

gaps = [[0.06777100559, 0.054991581985075, 0.045955981758, 0.0394963645705246, 0.034727472075, 0.031082653955945, 0.028210265419, 0.02588793825, 0.02397026299, 0.022358753606, 0.020984508350624154, 0.019797924382055854, 0.018762391170932115, 0.017850298622014198, 0.017040424022425345, 0.01566442358511168, 0.014538058295365962, 0.013597970941038066, 0.012800735270694554, 0.012115562223325506, 0.011519992864693731, 0.010997250016534534, 0.01053453802025725, 0.00975155978423688, 0.009113734640515079, 0.008583684508924182, 0.008135940582593397, 0.007752543255236039, 0.0074220685570828065, 0.007132049461069701, 0.006876298402829525, 0.006445922999887594, 0.006098010469256434, 0.005811156587241432, 0.005570819286962595, 0.0053659314803884, 0.005190488312276766, 0.00503834789330578, 0.004905318572378468, 0.004684240363758852, 0.004500245916864998, 0.00436061620385961, 0.004242779359643366, 0.004136295532797709, 0.003936934553369073, 0.0037755638791227724, 0.0036618413892938895, 0.0035744803135507293, 0.0035070644273494625, 0.0034424349242741254, 0.003363337903793064]

errs = [1e-10, 1e-10, 1e-10, 1e-10, 1e-10, 1e-10, 1e-10, 1e-10, 1e-10, 1e-10, 6.745715097622451e-11, 1.276792005455718e-10, 4.4683308615678374e-10, 7.21403912301577e-10, 1.1284984023640643e-09, 2.345300556191865e-09, 5.040584317127228e-09, 9.962862771752123e-09, 1.7914324206350085e-08, 2.8847066868044335e-08, 4.369881773536727e-08, 6.239207671517033e-08, 8.493451732205504e-08, 1.4517254128508517e-07, 2.305451792484689e-07, 3.4290549235163614e-07, 4.906104096183764e-07, 6.754552616477193e-07, 8.739268904075018e-08, 1.031684713822395e-07, 1.2255691224241985e-07, 1.7391595711572366e-07, 2.3909946504250754e-07, 3.1514144936770766e-07, 4.0217567752595315e-07, 9.124765631071674e-07, 1.1353261032899693e-06, 1.3795774257601215e-06, 1.6438368274094076e-06, 2.2656065252531915e-06, 7.17613174252554e-06, 6.684397161128928e-06, 7.984198610578447e-06, 1.3424807429945548e-05, 2.0586867988227255e-05, 3.087686132787512e-05, 4.2780891004643405e-05, 5.69164032502025e-05, 7.14168937268765e-05, 9.307081201013947e-05, 0.00014906076911064183]



# Example for D-extrapolation ====================================

g2=0.53
N=800
Ds=[500,600,700,800]
Gaps=[0.0072722670918779, 0.0072143184561355, 0.007187395711469,  0.0071721670145735]

==> obc_O3_mcmc_gaps.txt <==

# Mass and Gaps from OBC Monte Carlo.
# Final X and Y data for the scaling curve are at the bottom.
# beta = 1/g2
# All runs done with m*Nt = 7-8 (at least), to suppress finite-temperature effects.

# ======= GAP DATA ===========================================================================

betas = [1.4, 1.5, 1.65, 1.7. 1.8]

masses = [0.14523745724365708, 0.090445099157578, 0.039268935847550195, 0.02783479741157928, 0.015429922960105626]
mass_errs = [0.00017460540157580366, 4.168576691465828e-05, 7.1125874043519e-05, 5.296166236835516e-05, 2.0382627713654244e-05]

# beta = 1.4 =================================================================================

Ns = [2, 4, 6, 8, 12, 16, 24, 32, 48, 64, 96, 128]

gaps = [0.5962139914183656, 0.392427183653496, 0.311101789608627, 0.2672887612663, 0.22140881573698815, 0.1981509154886463, 0.17558918219107447, 0.1650408679553996, 0.15602976188652282, 0.15186336955408544, 0.14934875624816882, 0.14804281244265896]

errs = [8.50241430686898e-05, 8.148151082688962e-05, 7.077433631321097e-05, 4.259212201996504e-05, 3.5763330000539213e-05, 4.5677478769729906e-05, 9.513097233069764e-05, 0.00014860960060656553, 0.00023019035284763437, 0.00038935396109015066, 0.0006789806769574732, 0.0002737321169319958 ]

# beta = 1.5 =================================================================================

Ns = [2, 4, 6, 8, 10, 12, 16, 20, 24, 32, 40, 48, 64, 80, 96, 128]

gaps = [0.541300872253411, 0.34125875140247125, 0.26226284040547687, 0.21912932281260325, 0.19217868372661412, 0.17413235093080248, 0.15065907287168695, 0.13629526675579107, 0.12684175104019374, 0.11512958442195782, 0.10841588477584982, 0.10428717849755999, 0.099008868701718, 0.09679373705956283, 0.09545856110777275, 0.0937802127260595]

errs = [0.00020539997314723046, 5.5201425003474256e-05, 0.000219184635982993, 0.00016324458513381277, 0.0001120942458406718, 0.00013546501589353004, 0.0001309525433211988, 9.396308531855744e-05, 0.00012892915691310465, 3.441205057192075e-05, 4.221024599631822e-05, 6.422124693933132e-05, 0.00018949807228678403, 0.00019281169330374727, 0.00015401665763887878, 0.00029533227281813]

# beta = 1.65 =================================================================================

Ns = [2, 4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 34, 36, 38, 40, 44, 48, 52, 56, 60, 64, 68, 72, 76, 80, 96, 128, 160, 192]

gaps = [0.471928289621297, 0.2813697094264212, 0.2075980911578912, 0.16828537055161213, 0.14363798320847898, 0.1266569577898329, 0.11422241233898955, 0.1047763782956973, 0.09729760003450007, 0.09123904528447535, 0.08617179080108249, 0.08199257155017553, 0.07835692972076724, 0.07528281351934045, 0.07256809637299749, 0.07019968047657231, 0.06808353479203709, 0.06621486804870795, 0.06452738891686102, 0.06301771712643295, 0.06038877059606351, 0.05823697399263486, 0.056389167658947456, 0.05480748365046723, 0.05346584453249271, 0.052284799136751214, 0.05127607222768373, 0.05034761919753183, 0.04951534382927654, 0.04885156838480037, 0.046673837068187146, 0.044052115970604586, 0.042690966995706264, 0.04186207945079893]

errs = [0.00018910596710424807, 5.371325801033387e-05, 3.728512138583128e-05, 4.431679693257549e-05, 3.7157640553019186e-05, 2.0832673813607432e-05, 2.019504787133868e-05, 1.2347865446281048e-05, 1.0205815046494261e-05, 7.131047110022692e-06, 2.1962083517554635e-05, 5.9631111602757825e-06, 1.6910635993866962e-05, 1.6252923257611628e-05, 1.8473827645823703e-05, 9.158695333185084e-06, 1.261025291115986e-05, 2.4679662384172166e-05, 1.8178889180666472e-05, 1.2377292881185372e-05, 3.0199025930823498e-05, 5.3246706745292916e-05, 3.999756151551797e-05, 2.5263083318771643e-05, 2.7997886234675652e-05, 4.239445677866019e-05, 3.847069676718941e-05, 2.3761739262428388e-05, 3.084643968834862e-05, 4.310405918303312e-05, 2.1863926279830026e-05, 4.9838085091205186e-05, 9.43012864347169e-05, 0.00010932318459013218]

# beta = 1.7 =================================================================================

Ns = [2, 4, 6, 8, 10, 12, 14, 16, 20, 28, 32]

gaps = [0.4520827118316312, 0.26520357561086816, 0.19373569123723408, 0.15566750638214097, 0.13194864997385258, 0.1156257339226122, 0.10367664360591275, 0.09454770874230896, 0.08145300780447011, 0.0659927866168293, 0.06102298936627884]

errs = [0.00011780525723404347, 2.680007366153557e-05, 1.1230950779656905e-05, 4.092562738532125e-05, 6.881781033251665e-06, 1.9011068596765202e-05, 5.642790645401128e-06, 3.972088112660538e-05, 1.2475572269951031e-05, 1.2938660729125588e-05, 1.302011461128104e-05]

# beta = 1.8 =================================================================================

Ns = [2, 4, 6, 8, 12, 16, 32]

gaps = [0.41589104874630406, 0.23738303976123307, 0.17055912215111135, 0.13530198323106182, 0.09836438876517813, 0.07900430224754315, 0.04816410666908039]

errs = [9.388833464596025e-05, 5.024866062284541e-05, 2.0258910774661772e-05, 8.4975639171545e-06, 4.283946726379157e-06, 3.7058111669816763e-06, 5.518235604678213e-06]


# Final X and Y axes for scaling curve ======================================================
(All betas are mixed together)

X = [0.10288853754450134, 0.13372611116853758, 0.15750634784910994, 0.1893470410519469, 0.1998783068294939, 0.22317999378214093, 0.23059351543998904, 0.23729631943570076, 0.25587714813040147, 0.27143327370545006, 0.29884402843611807, 0.32849331016774824, 0.3577337884342702, 0.3668505971640834, 0.3967138312840229, 0.40782356012561183, 0.4195096750377018, 0.4319952657528923, 0.44515872134815543, 0.4593386763516733, 0.4744015804498403, 0.4908505042068392, 0.50817611740801, 0.5274875342845312, 0.5480109951184209, 0.5709858777180167, 0.5965084975891612, 0.6253463743751579, 0.6610419314374353, 0.6889552838928691, 0.7207161460190857, 0.7578705808647255, 0.7910961583353975, 0.8471900692868849]

Xerr = [0.0002637901408440504, 0.0006693634188635474, 0.00017373172856666435, 0.00017049588078008038, 0.0001846323072754914, 0.00010454659907341491, 8.977844005056636e-05, 0.00012856275834720259, 0.00022577256168565955, 8.11309759220541e-05, 0.00024231383607229687, 0.0003338992499252246, 0.0003270799428564271, 0.0002529098389179968, 7.791845696295299e-05, 0.00011489352706244627, 0.00015636000571968644, 8.001302479677986e-05, 5.8078228790494696e-05, 0.00011693490613788711, 0.0001024192922646294, 0.0001059331221071055, 3.695835634630531e-05, 0.00013443755984099046, 4.2831358118833975e-05, 5.9892291897066104e-05, 7.029835145673e-05, 0.00011056411529108943, 0.0002777134245515378, 3.749764938212801e-05, 0.00011849943456303159, 3.9526735514821954e-05, 3.71075105318937e-05, 3.68966571083629e-05]

Y = [1.0268734272223858, 1.0439195945564304, 1.0594883786136915, 1.086772066496398, 1.0931211190246548, 1.1149431103403151, 1.121058831674106, 1.127081207888459, 1.144306906651089, 1.1605529837880548, 1.186885078837988, 1.2169398927937018, 1.2477434393824274, 1.2571521879619574, 1.2899834992000014, 1.3031796596090368, 1.3151539060650157, 1.327783736822164, 1.3426403397470192, 1.35727953065243, 1.3735863883015302, 1.3895741500333014, 1.4079126357173881, 1.426950572938136, 1.4478316487000271, 1.4694222446071707, 1.4925477948673036, 1.5172442022194796, 1.5493785165915814, 1.5710299401036874, 1.5936649223736488, 1.6199358811966584, 1.640314908991368, 1.6741665577299338]

Yerr = [0.0038481600251741624, 0.005676682601207791, 0.0038642012495233675, 0.0029531597694681163, 0.0029358212977342933, 0.002958155326616051, 0.0028884142948836402, 0.005674533267211448, 0.0027218877404147344, 0.0013262741681237871, 0.0016520295539563838, 0.0016714436372323492, 0.0012818408780308028, 0.000995349065493591, 0.001166072227878248, 0.000890994180360121, 0.0007909106646361209, 0.0010260982099928302, 0.0011026652566939233, 0.0007902888853151514, 0.0006991499307646499, 0.0010302556470291081, 0.0012913359907032625, 0.0008009153214274727, 0.000306056101625251, 0.0005689593277105015, 0.00026240849083390325, 0.0004233873345612519, 0.0007300525998761326, 0.0003196669021615709, 0.0003648447342653299, 0.0002621043862497971, 0.00020307371070545075, 0.0001928825419818232]






==> ylm_O3_mps_gaps.txt <==
# MPS Gap and Mass data for g2 = [0.7, 0.6, 0.5, 0.4, 0.3, 0.1, 0.05]

# (open boundary ylm l = 1 o3 Hamiltonian)

# Masses are plateau averaged mass values from “inside-out” correlators. Plateaus in this model are much more pronounced than in the o3 fuzzy model
# D = 500 was used for correlators of g2 =0.7, 0.6, 0.5; D = 600 was used for g2 = 0.4; D = 800 was used for g2 = 0.3, 0.1, 0.05

# Energy gaps were obtained using
# D = 150 for g2 = 0.7, 0.6
# D = 200 for g2 = 0.5, 0.4
# D = 300 for g2 = 0.3, 0.1
# D = 400 for g2 = 0.05

=====================================================================

g2s = [0.7, 0.6, 0.5, 0.4, 0.3, 0.1, 0.05]

masses = [0.2698582494782004, 0.19445174369180337, 0.14166474074576557, 0.10751116458368015, 0.08672235136849363, 0.06854702052986776, 0.06706248744423529]

mass_errs = [0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001, 0.0001]
# likely an overestimate

infgaps = [0.2836222754086121, 0.22551012078007565, 0.18778613717247822, 0.17112675975303326, 0.17802143643650212, 0.40555122495387935, 0.7901368011636836]

infgap_errs = [0.00022801822970089746, 0.00027950977462729774, 0.00028473395510128014, 0.00016607390049074394, 0.0002652760267346628, 0.00027622539414232897, 0.0002371453861871354]

# Including small-g2 masses: ============================================
(have not obtained energy gaps at small g2)

g2s = [0.7, 0.6, 0.5, 0.4, 0.3, 0.15, 0.1, 0.07, 0.05, 0.03, 0.01]

masses = [0.2698582494782004, 0.19445174369180337, 0.14166474074576557, 0.10751116458368015, 0.0866530366684762, 0.0709602308551573, 0.0684803310562624, 0.067497, 0.0670469, 0.066743, 0.0665882009047176]

mass_errs = [0.0001, 0.0001, 0.0001, 0.0001, 0.000025, 0.000016, 0.000021, 0.00002, 0.00002, 0.00002, 0.00002]

# FINITE - N GAP DATA ===================================================

# g2 = 0.7, D = 150 =======================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96]

Gaps = [0.46742168384999994, 0.4082056452509999, 0.3747909466900001, 0.3536223405630001, 0.33922079540100025, 0.32892420258100064, 0.3212845947299998, 0.3154497627620003, 0.31088777538900025, 0.307251067288, 0.3043040212819994, 0.30188198210299966, 0.29986690114600023, 0.2981722688959998, 0.2967334714399996, 0.29443833980600154, 0.2927069869579988, 0.2913688195029991, 0.2903132359969991, 0.28946596360000143, 0.28877561969900256, 0.2882057391809987, 0.28772985161300113, 0.28698661117499924, 0.286439645034001, 0.2860260024149994, 0.28570425387800213]

# g2 = 0.6, D = 150 =======================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120]

Gaps = [0.4315049701179998, 0.3698209414839999, 0.3340440486359997, 0.31075702326599997, 0.2945297208859996, 0.28267723248599985, 0.2737133758779997, 0.26674850211099965, 0.26121810815399904, 0.25674744045999986, 0.2530785450269999, 0.25002851182300034, 0.24746437759300122, 0.24528741834400059, 0.2434229750450001, 0.2404148796209995, 0.23811466311200036, 0.2363160614860007, 0.2348830017099992, 0.23372268604500235, 0.23277004276499724, 0.23197831884099784, 0.23131322266999987, 0.23026659748599343, 0.22948952637800346, 0.2288968680010015, 0.2284346546330056, 0.22806713985399796, 0.2277703114489995, 0.2275269941089988]

# g2 = 0.5, D = 200 ========================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120, 128, 144]

Gaps = [0.422398867656, 0.35627834485699994, 0.3174894810269997, 0.29171755833099944, 0.27340970278700016, 0.25979984132900036, 0.24933846917000047, 0.24108714753099925, 0.23444360714000112, 0.2290035071440002, 0.2244854297810015, 0.220687617846, 0.21746181769099948, 0.21469680522400125, 0.2123075212629999, 0.20840652988799846, 0.205379877252998, 0.20298295124500143, 0.20105165492299903, 0.19947232973500206, 0.19816419144700603, 0.19706841271800357, 0.19614134534000272, 0.1946691857630043, 0.19356451640899763, 0.19271449034100385, 0.19204643728799908, 0.19151194338499522, 0.19107769085799475, 0.19072009146499624, 0.19042317253099839, 0.1899592799369998]

# g2 = 0.4, D = 200 ==========================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120, 128, 144, 160, 176, 192, 208]

Gaps = [0.44880409660200016, 0.37311734322300083, 0.3292780600849996, 0.29979977117499956, 0.27857279615099984, 0.26259045671599957, 0.2501581268509998, 0.24024162022999995, 0.23217234259400144, 0.2254982709060016, 0.2199025869660005, 0.2151565910710005, 0.21109106410499834, 0.207578147336001, 0.20451947851499952, 0.19947340507400213, 0.1955072350990008, 0.1923294791969994, 0.18974204349900248, 0.18760605476799697, 0.18582158436299778, 0.18431509445200334, 0.18303149300799504, 0.18097427234600616, 0.1794135502729972, 0.1782013505479938, 0.17724107154899116, 0.17646742118000702, 0.1758350372240045, 0.1753115072829985, 0.17487320506100446, 0.1741864937810078, 0.17367921585901058, 0.17330164716699414, 0.1730032709279783, 0.17276704468400794]

# g2 = 0.3, D = 300 ============================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120, 128, 144, 160, 176, 192, 208, 224, 240, 256, 288]

Gaps = [0.5322745695289997, 0.4359054776040008, 0.3821071595870009, 0.3458541591670006, 0.31953136027300033, 0.29954436070499924, 0.2838725791249992, 0.27127763060500243, 0.26095507663800177, 0.25235861340799914, 0.24510369940900034, 0.23891159779000049, 0.23357522189200353, 0.22893746227399703, 0.2248769596080038, 0.21812630951900047, 0.2127681711870011, 0.20843639626900057, 0.20488008637799737, 0.20192190954900013, 0.19943324250399996, 0.19731867827300675, 0.1955062411300048, 0.19257855457300366, 0.19033626899700096, 0.1885803550370042, 0.18717939320799815, 0.1860435635379929, 0.1851100291269745, 0.18433339259399872, 0.18368036671398613, 0.1826514313449934, 0.1818864916999985, 0.18130240706099698, 0.18084638875100723, 0.18048359501597133, 0.18019051565499922, 0.1799497363830369, 0.17975004487999513, 0.1794405298509787]

# g2 = 0.1, D = 300 =============================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120, 128, 144, 160, 176, 192, 208, 224, 240, 256, 288, 320, 352]

Gaps = [1.425150526165, 1.135840748139998, 0.9874019611099989, 0.8888700539290042, 0.8169997852820003, 0.762011344709002, 0.7185661914390025, 0.683397777617003, 0.6543759834340079, 0.6300477158509921, 0.6093856788240117, 0.5916428072629998, 0.5762616262720002, 0.5628178406080053, 0.5509823438420085, 0.5311525532619896, 0.5152552320710129, 0.502282491172025, 0.4915387535409934, 0.4825288269169903, 0.4748909376810104, 0.46835493835800435, 0.4627152858149657, 0.45352346399499766, 0.4464057054379964, 0.4407775958159732, 0.43624853932698215, 0.4325488411749916, 0.4294871393950075, 0.4269244580129907, 0.4247578175519493, 0.42132020413907867, 0.4187432998149916, 0.4167621077419881, 0.41520632518995626, 0.4139624491409677, 0.4129524425029558, 0.4121212338300211, 0.4114290579639146, 0.41035188725891203, 0.40956248681300167, 0.40896704809415496]

# g2 = 0.05, D = 400 ==============================================================

Ns = [4, 6, 8, 10, 12, 14, 16, 18, 20, 22, 24, 26, 28, 30, 32, 36, 40, 44, 48, 52, 56, 60, 64, 72, 80, 88, 96, 104, 112, 120, 128, 144, 160, 176, 192, 208, 224, 240, 256, 288, 320, 352]

Gaps = [2.824551257892999, 2.2435639743899998, 1.9485298771750053, 1.7532698007489955, 1.6108521538969995, 1.5018265828920079, 1.415633880586995, 1.345819596939009, 1.2881741106409947, 1.239824726449001, 1.1987402603490125, 1.1634421061629894, 1.1328272948889833, 1.1060557685090089, 1.082476132576005, 1.0429437019869852, 1.0112240161610089, 0.985318912397986, 0.9638486256250189, 0.9458303243509931, 0.9305455736999875, 0.9174575931419895, 0.9061578900179939, 0.8877258364640284, 0.8734384241489579, 0.8621309967840034, 0.8530243350260207, 0.8455798842300055, 0.8394151609110168, 0.8342521501920146, 0.82988322194592, 0.8229484079479334, 0.8177453903952028, 0.81374211753905, 0.8105963186339977, 0.8080796401409316, 0.8060338805830725, 0.8043501189811195, 0.8029472217658622, 0.8007623181197232, 0.7991584379788037, 0.7979479704431469]















